QuISP: a Quantum Internet Simulation Package

We present an event-driven simulation package called QuISP for large-scale quantum networks built on top of the OMNeT++ discrete event simulation framework. Although the behavior of quantum networking devices have been revealed by recent research, it is still an open question how they will work in networks of a practical size. QuISP is designed to simulate large-scale quantum networks to investigate their behavior under realistic, noisy and heterogeneous configurations. The protocol architecture we propose enables studies of different choices for error management and other key decisions. Our confidence in the simulator is supported by comparing its output to analytic results for a small network. A key reason for simulation is to look for emergent behavior when large numbers of individually characterized devices are combined. QuISP can handle thousands of qubits in dozens of nodes on a laptop computer, preparing for full Quantum Internet simulation. This simulator promotes the development of protocols for larger and more complex quantum networks.

==> chapters/codes/result_dm.txt <==
EndNode1[0]<--->EndNode9[0]
REAL
    0.484928    0.0037093   0.00556226     0.483016
   0.0037093            0 -0.000188593   -0.0101858
  0.00556226 -0.000188593            0   -0.0122958
    0.483016   -0.0101858   -0.0122958     0.515072
IMAGINARY
          0  0.00162794 -0.00242618 -0.00486275
-0.00162794           0  -0.0142967   0.0179301
 0.00242618   0.0142967           0  -0.0184238
 0.00486275  -0.0179301   0.0184238           0
...
